HD 222237 b: a long period super-Jupiter around a nearby star revealed by radial-velocity and Hipparcos-Gaia astrometry

Giant planets on long period orbits around the nearest stars are among the easiest to directly image. Unfortunately these planets are difficult to fully constrain by indirect methods, e.g., transit and radial velocity (RV). In this study, we present the discovery of a super-Jupiter, HD 222237 b, orbiting a star located $11.445\pm0.002$ pc away. By combining RV data, Hipparcos and multi-epoch Gaia astrometry, we estimate the planetary mass to be ${5.19}_{-0.58}^{+0.58}\,M_{\rm Jup}$, with an eccentricity of ${0.56}_{-0.03}^{+0.03}$ and a period of ${40.8}_{-4.5}^{+5.8}$ yr, making HD 222237 b a promising target for imaging using the Mid-Infrared Instrument (MIRI) of JWST. A comparative analysis suggests that our method can break the inclination degeneracy and thus differentiate between prograde and retrograde orbits of a companion. We further find that the inferred contrast ratio between the planet and the host star in the F1550C filter ($15.50\,\mu \rm m$) is approximately $1.9\times10^{-4}$, which is comparable with the measured limit of the MIRI coronagraphs. The relatively low metallicity of the host star ($\rm-0.32\,dex$) combined with the unique orbital architecture of this system presents an excellent opportunity to probe the planet-metallicity correlation and the formation scenarios of giant planets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
